Kernelized Back-Projection Networks for Blind Super Resolution

Since non-blind Super Resolution (SR) fails to super-resolve Low-Resolution (LR) images degraded by arbitrary degradations, SR with the degradation model is required. However, this paper reveals that non-blind SR that is trained simply with various blur kernels exhibits comparable performance as those with the degradation model for blind SR. This result motivates us to revisit high-performance non-blind SR and extend it to blind SR with blur kernels. This paper proposes two SR networks by integrating kernel estimation and SR branches in an iterative end-to-end manner. In the first model, which is called the Kernel Conditioned Back-Projection Network (KCBPN), the low-dimensional kernel representations are estimated for conditioning the SR branch. In our second model, the Kernelized BackProjection Network (KBPN), a raw kernel is estimated and directly employed for modeling the image degradation. The estimated kernel is employed not only for back-propagating its residual but also for forward-propagating the residual to iterative stages. This forward-propagation encourages these stages to learn a variety of different features in different stages by focusing on pixels with large residuals in each stage. Experimental results validate the effectiveness of our proposed networks for kernel estimation and SR. We will release the code for this work.

==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/BSD100/img_011/psnr.csv <==
HR,inf
LR,24.16
DBPN-bicubic,25.21
DBPN-Bl-ani-bicubic,23.85
DASR-Gu-bicubic,25.19
DASR_Wang-bicubic,26.31
FAIG-bicubic,26.36
IKC-ani-bicubic,26.43
KOALAnet-maeda-ani-bicubic,25.87
KCBPN-stg4-aniso-2023,25.17
KBPN_kondo-stg3-area-2023,26.25
KBPN_kondo-stg4-area-seed10-2023,26.66


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/BSD100/img_011/score.csv <==
name,PSNR,SSIM,NRQM,NIQE
000_HR.png,Inf,1,18.873,3.762
001_LR.png,24.16,0.494,18.863,10.515
002_DBPN-bicubic.png,25.21,0.591,18.864,8.932
003_DBPN-Bl-ani-bicubic.png,23.85,0.495,18.875,6.15
004_DASR-Gu-bicubic.png,25.19,0.601,18.868,4.81
005_DASR_Wang-bicubic.png,26.3,0.691,18.864,6.12
006_FAIG-bicubic.png,26.36,0.687,18.864,7.002
007_IKC-ani-bicubic.png,26.42,0.696,18.864,6.942
008_KOALAnet-maeda-ani-bicubic.png,25.86,0.636,18.864,7.172
009_KCBPN-stg4-aniso-2023.png,25.17,0.568,18.861,8.337
010_KBPN_kondo-stg3-area-2023.png,26.24,0.67,18.863,7.73
011_KBPN_kondo-stg4-area-seed10-2023.png,26.65,0.715,18.864,7.765


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/BSD100/img_014/psnr.csv <==
HR,inf
LR,27.0
DBPN-bicubic,29.19
DBPN-Bl-ani-bicubic,29.04
DASR-Gu-bicubic,27.28
DASR_Wang-bicubic,29.24
FAIG-bicubic,29.02
IKC-ani-bicubic,29.25
KOALAnet-maeda-ani-bicubic,29.1
KCBPN-stg4-aniso-2023,29.4
KBPN_kondo-stg3-area-2023,29.63
KBPN_kondo-stg4-area-seed10-2023,29.68


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/BSD100/img_059/psnr.csv <==
HR,inf
LR,27.25
DBPN-bicubic,28.81
DBPN-Bl-ani-bicubic,28.66
DASR-Gu-bicubic,27.21
DASR_Wang-bicubic,28.89
FAIG-bicubic,28.83
IKC-ani-bicubic,28.95
KOALAnet-maeda-ani-bicubic,28.69
KCBPN-stg4-aniso-2023,28.76
KBPN_kondo-stg3-area-2023,29.12
KBPN_kondo-stg4-area-seed10-2023,28.99


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/Set14/img_001/psnr.csv <==
HR,inf
LR,22.37
DBPN-bicubic,23.58
DBPN-Bl-ani-bicubic,23.36
DASR-Gu-bicubic,21.83
DASR_Wang-bicubic,23.37
FAIG-bicubic,23.15
IKC-ani-bicubic,23.43
KOALAnet-maeda-ani-bicubic,23.38
KCBPN-stg4-aniso-2023,23.19
KBPN_kondo-stg3-area-2023,23.45
KBPN_kondo-stg4-area-seed10-2023,23.48


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/Set14/img_005/psnr.csv <==
HR,inf
LR,19.28
DBPN-bicubic,20.27
DBPN-Bl-ani-bicubic,20.58
DASR-Gu-bicubic,14.26
DASR_Wang-bicubic,20.49
FAIG-bicubic,20.62
IKC-ani-bicubic,20.54
KOALAnet-maeda-ani-bicubic,17.24
KCBPN-stg4-aniso-2023,20.28
KBPN_kondo-stg3-area-2023,20.65
KBPN_kondo-stg4-area-seed10-2023,20.79


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/Set14/img_007/psnr.csv <==
HR,inf
LR,21.47
DBPN-bicubic,22.58
DBPN-Bl-ani-bicubic,23.34
DASR-Gu-bicubic,22.11
DASR_Wang-bicubic,23.31
FAIG-bicubic,23.48
IKC-ani-bicubic,23.34
KOALAnet-maeda-ani-bicubic,23.25
KCBPN-stg4-aniso-2023,23.07
KBPN_kondo-stg3-area-2023,23.47
KBPN_kondo-stg4-area-seed10-2023,23.33


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/Set14/img_011/psnr.csv <==
HR,inf
LR,20.11
DBPN-bicubic,22.57
DBPN-Bl-ani-bicubic,24.9
DASR-Gu-bicubic,22.75
DASR_Wang-bicubic,24.84
FAIG-bicubic,27.46
IKC-ani-bicubic,27.64
KOALAnet-maeda-ani-bicubic,25.46
KCBPN-stg4-aniso-2023,27.41
KBPN_kondo-stg3-area-2023,29.36
KBPN_kondo-stg4-area-seed10-2023,29.52


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/Set14/img_013/psnr.csv <==
HR,inf
LR,14.58
DBPN-bicubic,16.76
DBPN-Bl-ani-bicubic,19.4
DASR-Gu-bicubic,16.75
DASR_Wang-bicubic,25.92
FAIG-bicubic,21.2
IKC-ani-bicubic,25.89
KOALAnet-maeda-ani-bicubic,21.57
KCBPN-stg4-aniso-2023,26.21
KBPN_kondo-stg3-area-2023,27.53
KBPN_kondo-stg4-area-seed10-2023,33.92


==> imgs/SR_comparison_2023/anisotropic/1.3_2.6_45/Set14/img_014/psnr.csv <==
HR,inf
LR,19.78
DBPN-bicubic,19.91
DBPN-Bl-ani-bicubic,19.52
DASR-Gu-bicubic,17.31
DASR_Wang-bicubic,19.74
FAIG-bicubic,18.55
IKC-ani-bicubic,19.7
KOALAnet-maeda-ani-bicubic,17.72
KCBPN-stg4-aniso-2023,20.28
KBPN_kondo-stg3-area-2023,19.72
KBPN_kondo-stg4-area-seed10-2023,19.61


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/BSD100/img_011/psnr.csv <==
HR,inf
LR,23.22
DBPN-bicubic,23.59
DBPN-Bl-ani-bicubic,23.19
DASR-Gu-bicubic,23.99
DASR_Wang-bicubic,25.71
FAIG-bicubic,24.09
IKC-ani-bicubic,24.92
KOALAnet-maeda-ani-bicubic,24.93
KCBPN-stg4-aniso-2023,24.6
KBPN_kondo-stg3-area-2023,25.94
KBPN_kondo-stg4-area-seed10-2023,25.74


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/BSD100/img_011/score.csv <==
name,PSNR,SSIM,NRQM,NIQE
000_HR.png,Inf,1,18.873,3.762
001_LR.png,23.21,0.416,18.862,10.704
002_DBPN-bicubic.png,23.59,0.441,18.87,9.439
003_DBPN-Bl-ani-bicubic.png,23.18,0.398,18.875,6.409
004_DASR-Gu-bicubic.png,23.99,0.485,18.869,4.821
005_DASR_Wang-bicubic.png,25.71,0.64,18.864,6.828
006_FAIG-bicubic.png,24.09,0.48,18.869,8.743
007_IKC-ani-bicubic.png,24.91,0.564,18.863,7.642
008_KOALAnet-maeda-ani-bicubic.png,24.93,0.558,18.865,7.54
009_KCBPN-stg4-aniso-2023.png,24.6,0.519,18.866,8.119
010_KBPN_kondo-stg3-area-2023.png,25.93,0.639,18.863,6.511
011_KBPN_kondo-stg4-area-seed10-2023.png,25.74,0.626,18.864,6.686


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/BSD100/img_014/psnr.csv <==
HR,inf
LR,25.96
DBPN-bicubic,26.34
DBPN-Bl-ani-bicubic,27.29
DASR-Gu-bicubic,26.51
DASR_Wang-bicubic,28.55
FAIG-bicubic,26.84
IKC-ani-bicubic,28.15
KOALAnet-maeda-ani-bicubic,27.94
KCBPN-stg4-aniso-2023,27.14
KBPN_kondo-stg3-area-2023,28.25
KBPN_kondo-stg4-area-seed10-2023,28.11


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/BSD100/img_059/psnr.csv <==
HR,inf
LR,26.46
DBPN-bicubic,26.67
DBPN-Bl-ani-bicubic,27.27
DASR-Gu-bicubic,26.68
DASR_Wang-bicubic,27.7
FAIG-bicubic,26.99
IKC-ani-bicubic,27.39
KOALAnet-maeda-ani-bicubic,27.44
KCBPN-stg4-aniso-2023,27.14
KBPN_kondo-stg3-area-2023,28.05
KBPN_kondo-stg4-area-seed10-2023,28.07


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/Set14/img_001/psnr.csv <==
HR,inf
LR,21.94
DBPN-bicubic,22.07
DBPN-Bl-ani-bicubic,22.44
DASR-Gu-bicubic,21.98
DASR_Wang-bicubic,22.96
FAIG-bicubic,22.26
IKC-ani-bicubic,22.84
KOALAnet-maeda-ani-bicubic,22.46
KCBPN-stg4-aniso-2023,22.43
KBPN_kondo-stg3-area-2023,22.94
KBPN_kondo-stg4-area-seed10-2023,22.88


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/Set14/img_005/psnr.csv <==
HR,inf
LR,18.49
DBPN-bicubic,18.89
DBPN-Bl-ani-bicubic,19.46
DASR-Gu-bicubic,14.08
DASR_Wang-bicubic,19.62
FAIG-bicubic,19.38
IKC-ani-bicubic,19.7
KOALAnet-maeda-ani-bicubic,16.93
KCBPN-stg4-aniso-2023,19.12
KBPN_kondo-stg3-area-2023,20.44
KBPN_kondo-stg4-area-seed10-2023,20.36


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/Set14/img_007/psnr.csv <==
HR,inf
LR,20.33
DBPN-bicubic,20.73
DBPN-Bl-ani-bicubic,21.78
DASR-Gu-bicubic,20.95
DASR_Wang-bicubic,23.18
FAIG-bicubic,21.35
IKC-ani-bicubic,22.75
KOALAnet-maeda-ani-bicubic,22.08
KCBPN-stg4-aniso-2023,21.46
KBPN_kondo-stg3-area-2023,23.12
KBPN_kondo-stg4-area-seed10-2023,22.88


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/Set14/img_011/psnr.csv <==
HR,inf
LR,18.73
DBPN-bicubic,18.86
DBPN-Bl-ani-bicubic,20.81
DASR-Gu-bicubic,19.9
DASR_Wang-bicubic,25.76
FAIG-bicubic,19.65
IKC-ani-bicubic,23.16
KOALAnet-maeda-ani-bicubic,20.97
KCBPN-stg4-aniso-2023,19.71
KBPN_kondo-stg3-area-2023,23.51
KBPN_kondo-stg4-area-seed10-2023,22.51


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/Set14/img_013/psnr.csv <==
HR,inf
LR,13.71
DBPN-bicubic,13.88
DBPN-Bl-ani-bicubic,16.07
DASR-Gu-bicubic,13.88
DASR_Wang-bicubic,23.54
FAIG-bicubic,14.57
IKC-ani-bicubic,18.57
KOALAnet-maeda-ani-bicubic,16.42
KCBPN-stg4-aniso-2023,20.84
KBPN_kondo-stg3-area-2023,24.48
KBPN_kondo-stg4-area-seed10-2023,26.98


==> imgs/SR_comparison_2023/anisotropic/2.6_4.0_0/Set14/img_014/psnr.csv <==
HR,inf
LR,18.86
DBPN-bicubic,19.14
DBPN-Bl-ani-bicubic,19.96
DASR-Gu-bicubic,17.25
DASR_Wang-bicubic,20.16
FAIG-bicubic,19.59
IKC-ani-bicubic,20.25
KOALAnet-maeda-ani-bicubic,17.66
KCBPN-stg4-aniso-2023,19.24
KBPN_kondo-stg3-area-2023,20.33
KBPN_kondo-stg4-area-seed10-2023,20.37


==> imgs/SR_comparison_2023/isotropic/sigma_02/BSD100/img_029/psnr.csv <==
HR,inf
LR,20.39
DBPN-bicubic,15.62
DBPN-Bl-iso-bicubic,18.01
IKC-iso-bicubic,15.06
DAN-bicubic,6.59
KCBPN-stg7-area-iso-2023,24.02
KBPN_kondo-stg7-area-iso-2023,25.03


==> imgs/SR_comparison_2023/isotropic/sigma_02/BSD100/img_079/psnr.csv <==
HR,inf
LR,20.48
DBPN-bicubic,17.57
DBPN-Bl-iso-bicubic,20.43
IKC-iso-bicubic,17.79
DAN-bicubic,19.08
KCBPN-stg7-area-iso-2023,24.76
KBPN_kondo-stg7-area-iso-2023,25.3


==> imgs/SR_comparison_2023/isotropic/sigma_02/Set14/img_005/psnr.csv <==
HR,inf
LR,20.06
DBPN-bicubic,15.4
DBPN-Bl-iso-bicubic,17.51
IKC-iso-bicubic,14.7
DAN-bicubic,16.39
KCBPN-stg7-area-iso-2023,20.45
KBPN_kondo-stg7-area-iso-2023,20.45


==> imgs/SR_comparison_2023/isotropic/sigma_02/Set14/img_005/score.csv <==
name,PSNR,SSIM,NRQM,NIQE
000_HR.png,Inf,1,18.874,3.053
001_LR.png,20.09,0.546,18.862,7.991
002_DBPN-bicubic.png,15.41,0.399,18.875,3.877
003_DBPN-Bl-iso-bicubic.png,17.52,0.516,18.872,4.725
004_IKC-iso-bicubic.png,14.73,0.409,18.878,3.253
005_DAN-bicubic.png,16.41,0.466,18.878,3.443
006_KCBPN-stg7-area-iso-2023.png,20.47,0.618,18.872,5.002
007_KBPN_kondo-stg7-area-iso-2023.png,20.45,0.627,18.868,4.37


==> imgs/SR_comparison_2023/isotropic/sigma_02/Set14/img_013/psnr.csv <==
HR,inf
LR,20.49
DBPN-bicubic,14.73
DBPN-Bl-iso-bicubic,15.73
IKC-iso-bicubic,14.41
DAN-bicubic,14.57
KCBPN-stg7-area-iso-2023,23.18
KBPN_kondo-stg7-area-iso-2023,23.93


==> imgs/SR_comparison_2023/isotropic/sigma_13/BSD100/img_029/psnr.csv <==
HR,inf
LR,20.19
DBPN-bicubic,24.75
DBPN-Bl-iso-bicubic,24.55
IKC-iso-bicubic,24.79
DAN-bicubic,24.09
KCBPN-stg7-area-iso-2023,24.43
KBPN_kondo-stg7-area-iso-2023,26.34


==> imgs/SR_comparison_2023/isotropic/sigma_13/BSD100/img_079/psnr.csv <==
HR,inf
LR,20.21
DBPN-bicubic,24.63
DBPN-Bl-iso-bicubic,25.06
IKC-iso-bicubic,24.39
DAN-bicubic,24.68
KCBPN-stg7-area-iso-2023,25.36
KBPN_kondo-stg7-area-iso-2023,26.79


==> imgs/SR_comparison_2023/isotropic/sigma_13/Set14/img_005/psnr.csv <==
HR,inf
LR,19.79
DBPN-bicubic,20.21
DBPN-Bl-iso-bicubic,20.59
IKC-iso-bicubic,20.43
DAN-bicubic,20.43
KCBPN-stg7-area-iso-2023,20.71
KBPN_kondo-stg7-area-iso-2023,20.68


==> imgs/SR_comparison_2023/isotropic/sigma_13/Set14/img_013/psnr.csv <==
HR,inf
LR,20.36
DBPN-bicubic,24.73
DBPN-Bl-iso-bicubic,23.81
IKC-iso-bicubic,24.29
DAN-bicubic,24.31
KCBPN-stg7-area-iso-2023,23.54
KBPN_kondo-stg7-area-iso-2023,24.85


==> imgs/SR_comparison_2023/isotropic/sigma_26/BSD100/img_029/psnr.csv <==
HR,inf
LR,19.36
DBPN-bicubic,20.84
DBPN-Bl-iso-bicubic,21.26
IKC-iso-bicubic,23.13
DAN-bicubic,23.1
KCBPN-stg7-area-iso-2023,21.42
KBPN_kondo-stg7-area-iso-2023,25.92


==> imgs/SR_comparison_2023/isotropic/sigma_26/BSD100/img_079/psnr.csv <==
HR,inf
LR,19.19
DBPN-bicubic,20.82
DBPN-Bl-iso-bicubic,21.53
IKC-iso-bicubic,25.04
DAN-bicubic,22.42
KCBPN-stg7-area-iso-2023,21.63
KBPN_kondo-stg7-area-iso-2023,26.81


==> imgs/SR_comparison_2023/isotropic/sigma_26/Set14/img_005/psnr.csv <==
HR,inf
LR,18.92
DBPN-bicubic,19.63
DBPN-Bl-iso-bicubic,20.15
IKC-iso-bicubic,20.42
DAN-bicubic,20.48
KCBPN-stg7-area-iso-2023,20.06
KBPN_kondo-stg7-area-iso-2023,20.77


==> imgs/SR_comparison_2023/isotropic/sigma_26/Set14/img_013/psnr.csv <==
HR,inf
LR,19.76
DBPN-bicubic,21.23
DBPN-Bl-iso-bicubic,22.31
IKC-iso-bicubic,24.27
DAN-bicubic,23.09
KCBPN-stg7-area-iso-2023,21.76
KBPN_kondo-stg7-area-iso-2023,26.31


==> imgs/SR_comparison_2023/isotropic/sigma_40/BSD100/img_029/psnr.csv <==
HR,inf
LR,18.48
DBPN-bicubic,18.97
DBPN-Bl-iso-bicubic,19.11
IKC-iso-bicubic,20.16
DAN-bicubic,19.82
KCBPN-stg7-area-iso-2023,19.24
KBPN_kondo-stg7-area-iso-2023,20.14


==> imgs/SR_comparison_2023/isotropic/sigma_40/BSD100/img_079/psnr.csv <==
HR,inf
LR,18.15
DBPN-bicubic,18.73
DBPN-Bl-iso-bicubic,18.93
IKC-iso-bicubic,20.15
DAN-bicubic,19.64
KCBPN-stg7-area-iso-2023,19.12
KBPN_kondo-stg7-area-iso-2023,21.05


==> imgs/SR_comparison_2023/isotropic/sigma_40/Set14/img_005/psnr.csv <==
HR,inf
LR,18.04
DBPN-bicubic,18.33
DBPN-Bl-iso-bicubic,18.53
IKC-iso-bicubic,18.88
DAN-bicubic,18.51
KCBPN-stg7-area-iso-2023,18.65
KBPN_kondo-stg7-area-iso-2023,19.75


==> imgs/SR_comparison_2023/isotropic/sigma_40/Set14/img_013/psnr.csv <==
HR,inf
LR,19.21
DBPN-bicubic,19.73
DBPN-Bl-iso-bicubic,19.85
IKC-iso-bicubic,21.61
DAN-bicubic,20.38
KCBPN-stg7-area-iso-2023,20.05
KBPN_kondo-stg7-area-iso-2023,21.48

